ASR Error Correction and Domain Adaptation Using Machine Translation

Off-the-shelf pre-trained Automatic Speech Recognition (ASR) systems are an increasingly viable service for companies of any size building speech-based products. While these ASR systems are trained on large amounts of data, domain mismatch is still an issue for many such parties that want to use this service as-is leading to not so optimal results for their task. We propose a simple technique to perform domain adaptation for ASR error correction via machine translation. The machine translation model is a strong candidate to learn a mapping from out-of-domain ASR errors to in-domain terms in the corresponding reference files. We use two off-the-shelf ASR systems in this work: Google ASR (commercial) and the ASPIRE model (open-source). We observe 7% absolute improvement in word error rate and 4 point absolute improvement in BLEU score in Google ASR output via our proposed method. We also evaluate ASR error correction via a downstream task of Speaker Diarization that captures speaker style, syntax, structure and semantic improvements we obtain via ASR correction.

==> intro.txt <==
Abstract (WIP):
- ASR Domain adaptation is super relevant nowadays - leveraging easy to use large cloud based ASR systems (like Google Cloud Speech) adapted to improve domain specific ASR outputs
- We use a machine translation approach to this problem, training Seq2Seq models for going from Google ASR outputs to Ground Truths, leading to improvement of Google ASR output on three different fronts - syntactic, semantic and medical terms (in focus words)
- Furthermore, identifying patterns of mis-recognition/mis-identification for specific tokens/words of interest - Medical terms in our case can help focus on correcting these important parts of the transcript
- We use a multi-modal approach (text + speech audio) for this problem - going from Google ASR output and speech audio for mis-recognized medical term to correct medical term in the ground truth
- Overall, we show promising results and analyze the outputs with examples

Main Ideas/Flow in the Paper:

- Proof of Concept Implementation : Seq2Seq with Attention, Transformer (Text Only)
- Analysis : 1 - Dataset + Text Only Results Analysis, 2 - Medical Terms Analysis
- Multi-modal (focusing on Medical Terms) : Text + Audio (Hypothesis + Audio -> Reference), NN based approaches, 1 - S2S Adapted 2- Siamese, Utterance level vs Word Level comparisons
- Analysis : Medical Terms wise analysis of Multi-modal approaches

Results so far (on Test Set - # of utt - 25147, 188 unique one word Medical Terms):

- Text Only - Utterance Level (for Seq2Seq with Attention Model)
-* BLEU : Google ASR - 0.4542 (0.5133), Model Output - 0.5260
-* ROUGE 1 Precision : Google ASR - 0.7293 (0.7965), Model Output - 0.7895
-* ROUGE 1 Recall : Google ASR - 0.7077 (0.7075), Model Output - 0.7197
-* ROUGE 1 F1 : Google ASR - 0.7099 (0.7416), Model Output - 0.7460
-* WER : Google ASR: 39.125%, Model output: 32.801%, % change: 16.614%

- Text Only - Medical Term Analysis (for Seq2Seq with Attention Model)
-* % of medical term occurrences captured in Google ASR : 0.6668
-* % of medical terms occurrences captured in Model output : 0.6881



